Hub location with congestion and time-sensitive demand

This work studies the effect of hub congestion and time-sensitive demand on a hub-and-spoke location/allocation system. The Hub Location with Congestion and Time-sensitive Demand Problem is introduced, which combines these two main characteristics. On the one hand, hubs can be activated at several service levels, each of them characterized by a maximum capacity, expressed as the amount of flow that may circulate through the hub, which is associated with a hub transit time. On the other hand, alternative levels are available for served commodities, where each demand level is characterized by its amount of demand, unit revenue, and maximum service time. In this problem the efficiency of a hub-and-spoke system is given by the maximum net profit it may produce. To the best of our knowledge this is the first work where hub congestion and time-sensitive demand are jointly considered. Two alternative mixed-integer linear programming formulations are proposed. They include a new set of constraints, which are necessary to guarantee the consistency of the obtained solutions under the presence of the capacity-type constraints derived from hub service levels and served demand levels. The efficiency of the formulations is analyzed through a set of computational experiments. The results of the computational experiments allow to study the structure of the obtained solutions and to analyze how the different parameters affect them.

==> 30CAB_p3nr3nl2a20_F3_sol.txt <==
\ k m XX
\ k l Y
0	1	1
1	0	1
5	0	1
6	0	1
7	0	1
9	0	1
28	0	1
\ i j r beta
0	1	0	1
0	3	0	1
0	4	0	1
0	6	0	1
0	7	0	1
0	8	0	1
0	11	0	1
0	22	0	1
0	24	0	1
0	29	0	1
1	0	0	1
1	5	0	1
1	6	0	1
1	7	0	1
1	9	0	1
1	11	0	1
1	12	0	1
1	25	0	1
1	26	0	1
1	28	0	1
2	5	0	1
2	9	0	1
2	21	0	1
2	23	0	1
2	28	0	1
3	0	0	1
3	8	0	1
3	29	0	1
4	0	0	1
4	8	0	1
4	29	0	1
5	1	0	1
5	2	0	1
5	9	0	1
5	21	0	1
5	23	0	1
5	28	0	1
6	0	0	1
6	1	0	1
6	7	0	1
6	9	0	1
6	20	0	1
7	0	0	1
7	1	0	1
7	6	0	1
7	8	0	1
7	9	0	1
7	11	0	1
7	13	0	1
7	24	0	1
7	25	0	1
7	26	0	1
7	29	0	1
8	0	0	1
8	3	0	1
8	4	0	1
8	7	0	1
8	22	0	1
8	29	0	1
9	1	0	1
9	2	0	1
9	5	0	1
9	6	0	1
9	7	0	1
9	16	0	1
9	28	0	1
11	0	0	1
11	1	0	1
11	7	0	1
12	1	0	1
13	7	0	1
16	9	0	1
20	6	0	1
21	2	0	1
21	5	0	1
21	28	0	1
22	0	0	1
22	8	0	1
22	29	0	1
23	2	0	1
23	5	0	1
23	28	0	1
24	0	0	1
24	7	0	1
25	1	0	1
25	7	0	1
26	1	0	1
26	7	0	1
28	1	0	1
28	2	0	1
28	5	0	1
28	9	0	1
28	21	0	1
28	23	0	1
29	0	0	1
29	3	0	1
29	4	0	1
29	7	0	1
29	8	0	1
29	22	0	1
0	2	1	1
0	5	1	1
0	9	1	1
0	12	1	1
0	13	1	1
0	16	1	1
0	20	1	1
0	21	1	1
0	23	1	1
0	25	1	1
0	26	1	1
0	28	1	1
1	2	1	1
1	3	1	1
1	4	1	1
1	8	1	1
1	10	1	1
1	13	1	1
1	15	1	1
1	16	1	1
1	18	1	1
1	19	1	1
1	20	1	1
1	21	1	1
1	22	1	1
1	23	1	1
1	24	1	1
1	27	1	1
1	29	1	1
2	0	1	1
2	1	1	1
2	3	1	1
2	4	1	1
2	6	1	1
2	7	1	1
2	8	1	1
2	11	1	1
2	12	1	1
2	13	1	1
2	14	1	1
2	15	1	1
2	16	1	1
2	17	1	1
2	18	1	1
2	19	1	1
2	20	1	1
2	22	1	1
2	24	1	1
2	25	1	1
2	26	1	1
2	27	1	1
2	29	1	1
3	1	1	1
3	2	1	1
3	4	1	1
3	5	1	1
3	6	1	1
3	7	1	1
3	9	1	1
3	11	1	1
3	13	1	1
3	20	1	1
3	22	1	1
3	24	1	1
3	25	1	1
3	26	1	1
3	28	1	1
4	1	1	1
4	2	1	1
4	3	1	1
4	5	1	1
4	6	1	1
4	7	1	1
4	9	1	1
4	11	1	1
4	13	1	1
4	15	1	1
4	16	1	1
4	20	1	1
4	21	1	1
4	22	1	1
4	24	1	1
4	25	1	1
4	26	1	1
4	28	1	1
5	0	1	1
5	3	1	1
5	4	1	1
5	6	1	1
5	7	1	1
5	8	1	1
5	11	1	1
5	12	1	1
5	13	1	1
5	14	1	1
5	15	1	1
5	16	1	1
5	17	1	1
5	18	1	1
5	19	1	1
5	20	1	1
5	22	1	1
5	24	1	1
5	25	1	1
5	26	1	1
5	27	1	1
5	29	1	1
6	2	1	1
6	3	1	1
6	4	1	1
6	5	1	1
6	8	1	1
6	10	1	1
6	11	1	1
6	12	1	1
6	13	1	1
6	15	1	1
6	16	1	1
6	18	1	1
6	19	1	1
6	21	1	1
6	22	1	1
6	23	1	1
6	24	1	1
6	25	1	1
6	26	1	1
6	27	1	1
6	28	1	1
6	29	1	1
7	2	1	1
7	3	1	1
7	4	1	1
7	5	1	1
7	10	1	1
7	12	1	1
7	15	1	1
7	16	1	1
7	18	1	1
7	19	1	1
7	20	1	1
7	21	1	1
7	22	1	1
7	23	1	1
7	27	1	1
7	28	1	1
8	1	1	1
8	2	1	1
8	5	1	1
8	6	1	1
8	9	1	1
8	11	1	1
8	12	1	1
8	13	1	1
8	16	1	1
8	20	1	1
8	21	1	1
8	24	1	1
8	25	1	1
8	26	1	1
8	28	1	1
9	0	1	1
9	3	1	1
9	4	1	1
9	8	1	1
9	10	1	1
9	11	1	1
9	12	1	1
9	13	1	1
9	14	1	1
9	15	1	1
9	17	1	1
9	18	1	1
9	19	1	1
9	20	1	1
9	21	1	1
9	22	1	1
9	23	1	1
9	24	1	1
9	25	1	1
9	26	1	1
9	27	1	1
9	29	1	1
10	1	1	1
10	6	1	1
10	7	1	1
10	9	1	1
10	20	1	1
11	2	1	1
11	3	1	1
11	4	1	1
11	5	1	1
11	6	1	1
11	8	1	1
11	9	1	1
11	12	1	1
11	13	1	1
11	15	1	1
11	16	1	1
11	18	1	1
11	20	1	1
11	21	1	1
11	22	1	1
11	23	1	1
11	24	1	1
11	25	1	1
11	26	1	1
11	28	1	1
11	29	1	1
12	0	1	1
12	2	1	1
12	5	1	1
12	6	1	1
12	7	1	1
12	8	1	1
12	9	1	1
12	11	1	1
12	15	1	1
12	25	1	1
12	26	1	1
12	28	1	1
12	29	1	1
13	0	1	1
13	1	1	1
13	2	1	1
13	3	1	1
13	4	1	1
13	5	1	1
13	6	1	1
13	8	1	1
13	9	1	1
13	11	1	1
13	16	1	1
13	20	1	1
13	22	1	1
13	24	1	1
13	25	1	1
13	26	1	1
13	28	1	1
13	29	1	1
14	2	1	1
14	5	1	1
14	9	1	1
14	28	1	1
15	1	1	1
15	2	1	1
15	4	1	1
15	5	1	1
15	6	1	1
15	7	1	1
15	9	1	1
15	11	1	1
15	12	1	1
15	25	1	1
15	26	1	1
15	28	1	1
16	0	1	1
16	1	1	1
16	2	1	1
16	4	1	1
16	5	1	1
16	6	1	1
16	7	1	1
16	8	1	1
16	11	1	1
16	13	1	1
16	18	1	1
16	19	1	1
16	20	1	1
16	21	1	1
16	22	1	1
16	23	1	1
16	24	1	1
16	26	1	1
16	27	1	1
16	28	1	1
16	29	1	1
17	2	1	1
17	5	1	1
17	9	1	1
17	21	1	1
17	23	1	1
17	28	1	1
18	1	1	1
18	2	1	1
18	5	1	1
18	6	1	1
18	7	1	1
18	9	1	1
18	11	1	1
18	16	1	1
18	26	1	1
18	28	1	1
19	1	1	1
19	2	1	1
19	5	1	1
19	6	1	1
19	7	1	1
19	9	1	1
19	16	1	1
19	28	1	1
20	0	1	1
20	1	1	1
20	2	1	1
20	3	1	1
20	4	1	1
20	5	1	1
20	7	1	1
20	8	1	1
20	9	1	1
20	10	1	1
20	11	1	1
20	13	1	1
20	16	1	1
20	21	1	1
20	22	1	1
20	24	1	1
20	25	1	1
20	26	1	1
20	28	1	1
20	29	1	1
21	0	1	1
21	1	1	1
21	4	1	1
21	6	1	1
21	7	1	1
21	8	1	1
21	9	1	1
21	11	1	1
21	16	1	1
21	17	1	1
21	20	1	1
21	23	1	1
21	26	1	1
21	29	1	1
22	1	1	1
22	2	1	1
22	3	1	1
22	4	1	1
22	5	1	1
22	6	1	1
22	7	1	1
22	9	1	1
22	11	1	1
22	13	1	1
22	16	1	1
22	20	1	1
22	24	1	1
22	25	1	1
22	26	1	1
22	28	1	1
23	0	1	1
23	1	1	1
23	6	1	1
23	7	1	1
23	9	1	1
23	11	1	1
23	16	1	1
23	17	1	1
23	21	1	1
24	1	1	1
24	2	1	1
24	3	1	1
24	4	1	1
24	5	1	1
24	6	1	1
24	8	1	1
24	9	1	1
24	11	1	1
24	13	1	1
24	16	1	1
24	20	1	1
24	22	1	1
24	25	1	1
24	26	1	1
24	28	1	1
24	29	1	1
25	0	1	1
25	2	1	1
25	3	1	1
25	4	1	1
25	5	1	1
25	6	1	1
25	8	1	1
25	9	1	1
25	11	1	1
25	12	1	1
25	13	1	1
25	15	1	1
25	20	1	1
25	22	1	1
25	24	1	1
25	26	1	1
25	28	1	1
25	29	1	1
26	0	1	1
26	2	1	1
26	3	1	1
26	4	1	1
26	5	1	1
26	6	1	1
26	8	1	1
26	9	1	1
26	11	1	1
26	12	1	1
26	13	1	1
26	15	1	1
26	16	1	1
26	18	1	1
26	20	1	1
26	21	1	1
26	22	1	1
26	24	1	1
26	25	1	1
26	28	1	1
26	29	1	1
27	1	1	1
27	2	1	1
27	5	1	1
27	6	1	1
27	7	1	1
27	9	1	1
27	16	1	1
27	28	1	1
28	0	1	1
28	3	1	1
28	4	1	1
28	6	1	1
28	7	1	1
28	8	1	1
28	11	1	1
28	12	1	1
28	13	1	1
28	14	1	1
28	15	1	1
28	16	1	1
28	17	1	1
28	18	1	1
28	19	1	1
28	20	1	1
28	22	1	1
28	24	1	1
28	25	1	1
28	26	1	1
28	27	1	1
28	29	1	1
29	1	1	1
29	2	1	1
29	5	1	1
29	6	1	1
29	9	1	1
29	11	1	1
29	12	1	1
29	13	1	1
29	16	1	1
29	20	1	1
29	21	1	1
29	24	1	1
29	25	1	1
29	26	1	1
29	28	1	1
0	10	2	1
0	14	2	1
0	17	2	1
0	19	2	1
0	27	2	1
2	10	2	1
3	16	2	1
3	17	2	1
3	19	2	1
3	21	2	1
4	10	2	1
4	17	2	1
4	18	2	1
4	19	2	1
4	23	2	1
5	10	2	1
6	14	2	1
6	17	2	1
7	17	2	1
8	10	2	1
8	17	2	1
8	18	2	1
8	23	2	1
10	0	2	1
10	2	2	1
10	4	2	1
10	5	2	1
10	8	2	1
10	11	2	1
10	13	2	1
10	16	2	1
10	19	2	1
10	21	2	1
10	23	2	1
10	26	2	1
10	28	2	1
11	10	2	1
11	14	2	1
11	17	2	1
11	19	2	1
11	27	2	1
12	16	2	1
12	18	2	1
12	19	2	1
12	20	2	1
12	21	2	1
12	23	2	1
12	24	2	1
12	27	2	1
13	10	2	1
13	14	2	1
13	15	2	1
13	17	2	1
13	23	2	1
14	0	2	1
14	6	2	1
14	8	2	1
14	11	2	1
14	13	2	1
14	16	2	1
14	17	2	1
14	18	2	1
14	19	2	1
14	20	2	1
14	21	2	1
14	23	2	1
14	24	2	1
14	27	2	1
15	13	2	1
15	16	2	1
15	21	2	1
15	22	2	1
16	3	2	1
16	10	2	1
16	12	2	1
16	14	2	1
16	15	2	1
16	17	2	1
16	25	2	1
17	0	2	1
17	3	2	1
17	4	2	1
17	6	2	1
17	7	2	1
17	8	2	1
17	11	2	1
17	13	2	1
17	14	2	1
17	16	2	1
17	18	2	1
17	19	2	1
17	20	2	1
17	22	2	1
17	24	2	1
17	25	2	1
17	27	2	1
17	29	2	1
18	4	2	1
18	8	2	1
18	12	2	1
18	14	2	1
18	17	2	1
18	19	2	1
18	20	2	1
18	21	2	1
18	23	2	1
18	24	2	1
18	27	2	1
19	0	2	1
19	3	2	1
19	4	2	1
19	10	2	1
19	11	2	1
19	12	2	1
19	14	2	1
19	17	2	1
19	18	2	1
19	20	2	1
19	21	2	1
19	23	2	1
19	24	2	1
19	25	2	1
19	27	2	1
19	29	2	1
20	12	2	1
20	14	2	1
20	17	2	1
20	18	2	1
20	19	2	1
20	23	2	1
20	27	2	1
21	3	2	1
21	10	2	1
21	12	2	1
21	14	2	1
21	15	2	1
21	18	2	1
21	19	2	1
21	22	2	1
21	24	2	1
21	25	2	1
21	27	2	1
22	15	2	1
22	17	2	1
22	21	2	1
22	23	2	1
23	4	2	1
23	8	2	1
23	10	2	1
23	12	2	1
23	13	2	1
23	14	2	1
23	18	2	1
23	19	2	1
23	20	2	1
23	22	2	1
23	27	2	1
23	29	2	1
24	12	2	1
24	14	2	1
24	17	2	1
24	18	2	1
24	19	2	1
24	21	2	1
24	27	2	1
25	16	2	1
25	17	2	1
25	19	2	1
25	21	2	1
26	10	2	1
27	0	2	1
27	11	2	1
27	12	2	1
27	14	2	1
27	17	2	1
27	18	2	1
27	19	2	1
27	20	2	1
27	21	2	1
27	23	2	1
27	24	2	1
27	29	2	1
28	10	2	1
29	17	2	1
29	19	2	1
29	23	2	1
29	27	2	1
\ i j k m r x
0	1	0	1	0	1
0	3	0	0	0	1
0	4	0	0	0	1
0	6	0	6	0	1
0	7	0	7	0	1
0	8	0	0	0	1
0	11	0	7	0	1
0	22	0	0	0	1
0	24	0	0	0	1
0	29	0	0	0	1
1	0	1	0	0	1
1	5	1	5	0	1
1	6	1	6	0	1
1	7	1	7	0	1
1	9	1	9	0	1
1	11	1	7	0	1
1	12	1	1	0	1
1	25	1	1	0	1
1	26	1	1	0	1
1	28	1	28	0	1
2	5	5	5	0	1
2	9	28	9	0	1
2	21	28	28	0	1
2	23	28	28	0	1
2	28	28	28	0	1
3	0	0	0	0	1
3	8	0	0	0	1
3	29	0	0	0	1
4	0	0	0	0	1
4	8	0	0	0	1
4	29	0	0	0	1
5	1	5	1	0	1
5	2	5	5	0	1
5	9	5	9	0	1
5	21	5	5	0	1
5	23	5	28	0	1
5	28	5	28	0	1
6	0	6	0	0	1
6	1	6	1	0	1
6	7	6	7	0	1
6	9	6	9	0	1
6	20	6	6	0	1
7	0	7	0	0	1
7	1	7	1	0	1
7	6	7	6	0	1
7	8	7	0	0	1
7	9	7	9	0	1
7	11	7	7	0	1
7	13	7	7	0	1
7	24	7	7	0	1
7	25	7	7	0	1
7	26	7	7	0	1
7	29	7	0	0	1
8	0	0	0	0	1
8	3	0	0	0	1
8	4	0	0	0	1
8	7	0	7	0	1
8	22	0	0	0	1
8	29	0	0	0	1
9	1	9	1	0	1
9	2	9	28	0	1
9	5	9	5	0	1
9	6	9	6	0	1
9	7	9	7	0	1
9	16	9	9	0	1
9	28	9	28	0	1
11	0	7	0	0	1
11	1	7	1	0	1
11	7	7	7	0	1
12	1	1	1	0	1
13	7	7	7	0	1
16	9	9	9	0	1
20	6	6	6	0	1
21	2	28	28	0	1
21	5	5	5	0	1
21	28	28	28	0	1
22	0	0	0	0	1
22	8	0	0	0	1
22	29	0	0	0	1
23	2	28	28	0	1
23	5	28	5	0	1
23	28	28	28	0	1
24	0	0	0	0	1
24	7	7	7	0	1
25	1	1	1	0	1
25	7	7	7	0	1
26	1	1	1	0	1
26	7	7	7	0	1
28	1	28	1	0	1
28	2	28	28	0	1
28	5	28	5	0	1
28	9	28	9	0	1
28	21	28	28	0	1
28	23	28	28	0	1
29	0	0	0	0	1
29	3	0	0	0	1
29	4	0	0	0	1
29	7	0	7	0	1
29	8	0	0	0	1
29	22	0	0	0	1
0	2	0	28	1	1
0	5	0	5	1	1
0	9	0	9	1	1
0	12	0	7	1	1
0	13	0	0	1	1
0	16	0	9	1	1
0	20	0	6	1	1
0	21	0	28	1	1
0	23	0	28	1	1
0	25	0	0	1	1
0	26	0	0	1	1
0	28	0	28	1	1
1	2	1	28	1	1
1	3	1	1	1	1
1	4	1	0	1	1
1	8	1	1	1	1
1	10	1	1	1	1
1	13	1	1	1	1
1	15	1	1	1	1
1	16	1	9	1	1
1	18	1	1	1	1
1	19	1	9	1	1
1	20	1	6	1	1
1	21	1	28	1	1
1	22	1	1	1	1
1	23	1	28	1	1
1	24	1	1	1	1
1	27	1	1	1	1
1	29	1	0	1	1
2	0	28	0	1	1
2	1	28	1	1	1
2	3	28	7	1	1
2	4	28	0	1	1
2	6	28	6	1	1
2	7	28	7	1	1
2	8	28	0	1	1
2	11	28	7	1	1
2	12	28	1	1	1
2	13	28	7	1	1
2	14	28	28	1	1
2	15	28	1	1	1
2	16	28	9	1	1
2	17	5	5	1	1
2	18	28	9	1	1
2	19	28	9	1	1
2	20	28	6	1	1
2	22	28	0	1	1
2	24	28	7	1	1
2	25	28	7	1	1
2	26	28	7	1	1
2	27	28	9	1	1
2	29	28	0	1	1
3	1	1	1	1	1
3	2	7	28	1	1
3	4	0	0	1	1
3	5	7	5	1	1
3	6	0	6	1	1
3	7	7	7	1	1
3	9	7	9	1	1
3	11	7	7	1	1
3	13	7	7	1	1
3	20	0	6	1	1
3	22	0	0	1	1
3	24	0	0	1	1
3	25	7	7	1	1
3	26	7	7	1	1
3	28	7	28	1	1
4	1	0	1	1	1
4	2	0	28	1	1
4	3	0	0	1	1
4	5	0	5	1	1
4	6	0	6	1	1
4	7	7	7	1	1
4	9	0	9	1	1
4	11	0	0	1	1
4	13	0	0	1	1
4	15	0	1	1	1
4	16	0	9	1	1
4	20	0	6	1	1
4	21	0	28	1	1
4	22	0	0	1	1
4	24	0	0	1	1
4	25	0	7	1	1
4	26	0	7	1	1
4	28	0	28	1	1
5	0	5	0	1	1
5	3	5	7	1	1
5	4	5	0	1	1
5	6	5	6	1	1
5	7	5	7	1	1
5	8	5	0	1	1
5	11	5	7	1	1
5	12	5	9	1	1
5	13	5	7	1	1
5	14	5	5	1	1
5	15	5	1	1	1
5	16	5	9	1	1
5	17	5	5	1	1
5	18	5	9	1	1
5	19	5	9	1	1
5	20	5	6	1	1
5	22	5	0	1	1
5	24	5	7	1	1
5	25	5	7	1	1
5	26	5	7	1	1
5	27	5	9	1	1
5	29	5	0	1	1
6	2	6	28	1	1
6	3	6	0	1	1
6	4	6	0	1	1
6	5	6	5	1	1
6	8	6	0	1	1
6	10	6	6	1	1
6	11	6	7	1	1
6	12	6	1	1	1
6	13	6	7	1	1
6	15	6	1	1	1
6	16	6	9	1	1
6	18	6	9	1	1
6	19	6	9	1	1
6	21	6	28	1	1
6	22	6	0	1	1
6	23	6	28	1	1
6	24	6	7	1	1
6	25	6	7	1	1
6	26	6	7	1	1
6	27	6	9	1	1
6	28	6	28	1	1
6	29	6	0	1	1
7	2	7	28	1	1
7	3	7	7	1	1
7	4	7	7	1	1
7	5	7	5	1	1
7	10	7	7	1	1
7	12	7	7	1	1
7	15	7	7	1	1
7	16	7	9	1	1
7	18	7	7	1	1
7	19	7	9	1	1
7	20	7	6	1	1
7	21	7	28	1	1
7	22	7	7	1	1
7	23	7	28	1	1
7	27	7	7	1	1
7	28	7	28	1	1
8	1	1	1	1	1
8	2	0	28	1	1
8	5	0	5	1	1
8	6	0	6	1	1
8	9	0	9	1	1
8	11	7	7	1	1
8	12	0	1	1	1
8	13	0	0	1	1
8	16	0	9	1	1
8	20	0	6	1	1
8	21	0	28	1	1
8	24	0	0	1	1
8	25	7	7	1	1
8	26	7	7	1	1
8	28	0	28	1	1
9	0	9	0	1	1
9	3	9	7	1	1
9	4	9	0	1	1
9	8	9	0	1	1
9	10	9	9	1	1
9	11	9	7	1	1
9	12	9	9	1	1
9	13	9	7	1	1
9	14	9	9	1	1
9	15	9	1	1	1
9	17	9	5	1	1
9	18	9	9	1	1
9	19	9	9	1	1
9	20	9	6	1	1
9	21	9	28	1	1
9	22	9	0	1	1
9	23	9	28	1	1
9	24	9	7	1	1
9	25	9	7	1	1
9	26	9	7	1	1
9	27	9	9	1	1
9	29	9	0	1	1
10	1	1	1	1	1
10	6	6	6	1	1
10	7	7	7	1	1
10	9	9	9	1	1
10	20	6	6	1	1
11	2	7	28	1	1
11	3	7	7	1	1
11	4	0	0	1	1
11	5	7	5	1	1
11	6	7	6	1	1
11	8	7	7	1	1
11	9	7	9	1	1
11	12	7	7	1	1
11	13	7	7	1	1
11	15	7	7	1	1
11	16	7	9	1	1
11	18	7	1	1	1
11	20	7	6	1	1
11	21	7	28	1	1
11	22	7	7	1	1
11	23	7	28	1	1
11	24	7	7	1	1
11	25	7	7	1	1
11	26	7	7	1	1
11	28	7	28	1	1
11	29	0	0	1	1
12	0	7	0	1	1
12	2	1	28	1	1
12	5	9	5	1	1
12	6	1	6	1	1
12	7	7	7	1	1
12	8	1	0	1	1
12	9	9	9	1	1
12	11	7	7	1	1
12	15	1	1	1	1
12	25	1	1	1	1
12	26	1	1	1	1
12	28	9	28	1	1
12	29	1	0	1	1
13	0	0	0	1	1
13	1	1	1	1	1
13	2	7	28	1	1
13	3	7	7	1	1
13	4	0	0	1	1
13	5	7	5	1	1
13	6	7	6	1	1
13	8	0	0	1	1
13	9	7	9	1	1
13	11	7	7	1	1
13	16	7	9	1	1
13	20	7	6	1	1
13	22	7	7	1	1
13	24	7	7	1	1
13	25	7	7	1	1
13	26	7	7	1	1
13	28	7	28	1	1
13	29	0	0	1	1
14	2	28	28	1	1
14	5	5	5	1	1
14	9	9	9	1	1
14	28	28	28	1	1
15	1	1	1	1	1
15	2	1	28	1	1
15	4	1	0	1	1
15	5	1	5	1	1
15	6	1	6	1	1
15	7	7	7	1	1
15	9	1	9	1	1
15	11	7	7	1	1
15	12	1	1	1	1
15	25	1	1	1	1
15	26	1	1	1	1
15	28	1	28	1	1
16	0	9	0	1	1
16	1	9	1	1	1
16	2	9	28	1	1
16	4	9	0	1	1
16	5	9	5	1	1
16	6	9	6	1	1
16	7	9	7	1	1
16	8	9	0	1	1
16	11	9	7	1	1
16	13	9	7	1	1
16	18	9	9	1	1
16	19	9	9	1	1
16	20	9	6	1	1
16	21	9	28	1	1
16	22	9	0	1	1
16	23	9	28	1	1
16	24	9	7	1	1
16	26	9	1	1	1
16	27	9	9	1	1
16	28	9	28	1	1
16	29	9	0	1	1
17	2	5	28	1	1
17	5	5	5	1	1
17	9	5	9	1	1
17	21	5	5	1	1
17	23	5	28	1	1
17	28	5	28	1	1
18	1	1	1	1	1
18	2	9	28	1	1
18	5	9	5	1	1
18	6	9	6	1	1
18	7	7	7	1	1
18	9	9	9	1	1
18	11	1	7	1	1
18	16	9	9	1	1
18	26	1	1	1	1
18	28	9	28	1	1
19	1	9	1	1	1
19	2	9	28	1	1
19	5	9	5	1	1
19	6	9	6	1	1
19	7	9	7	1	1
19	9	9	9	1	1
19	16	9	9	1	1
19	28	9	28	1	1
20	0	6	0	1	1
20	1	6	1	1	1
20	2	6	28	1	1
20	3	6	0	1	1
20	4	6	0	1	1
20	5	6	5	1	1
20	7	6	7	1	1
20	8	6	0	1	1
20	9	6	9	1	1
20	10	6	6	1	1
20	11	6	7	1	1
20	13	6	7	1	1
20	16	6	9	1	1
20	21	6	28	1	1
20	22	6	0	1	1
20	24	6	7	1	1
20	25	6	7	1	1
20	26	6	1	1	1
20	28	6	28	1	1
20	29	6	0	1	1
21	0	28	0	1	1
21	1	28	1	1	1
21	4	28	0	1	1
21	6	28	6	1	1
21	7	28	7	1	1
21	8	28	0	1	1
21	9	28	9	1	1
21	11	28	7	1	1
21	16	28	9	1	1
21	17	5	5	1	1
21	20	28	6	1	1
21	23	28	28	1	1
21	26	28	1	1	1
21	29	28	0	1	1
22	1	1	1	1	1
22	2	0	28	1	1
22	3	0	0	1	1
22	4	0	0	1	1
22	5	0	5	1	1
22	6	0	6	1	1
22	7	7	7	1	1
22	9	0	9	1	1
22	11	7	7	1	1
22	13	7	7	1	1
22	16	0	9	1	1
22	20	0	6	1	1
22	24	0	0	1	1
22	25	7	7	1	1
22	26	7	7	1	1
22	28	0	28	1	1
23	0	28	0	1	1
23	1	28	1	1	1
23	6	28	6	1	1
23	7	28	7	1	1
23	9	28	9	1	1
23	11	28	7	1	1
23	16	28	9	1	1
23	17	28	5	1	1
23	21	28	28	1	1
24	1	1	1	1	1
24	2	7	28	1	1
24	3	0	0	1	1
24	4	0	0	1	1
24	5	7	5	1	1
24	6	7	6	1	1
24	8	0	0	1	1
24	9	7	9	1	1
24	11	7	7	1	1
24	13	7	7	1	1
24	16	7	9	1	1
24	20	7	6	1	1
24	22	0	0	1	1
24	25	7	7	1	1
24	26	7	7	1	1
24	28	7	28	1	1
24	29	0	0	1	1
25	0	0	0	1	1
25	2	7	28	1	1
25	3	7	7	1	1
25	4	7	0	1	1
25	5	7	5	1	1
25	6	7	6	1	1
25	8	7	7	1	1
25	9	7	9	1	1
25	11	7	7	1	1
25	12	1	1	1	1
25	13	7	7	1	1
25	15	1	1	1	1
25	20	7	6	1	1
25	22	7	7	1	1
25	24	7	7	1	1
25	26	7	7	1	1
25	28	7	28	1	1
25	29	0	0	1	1
26	0	0	0	1	1
26	2	7	28	1	1
26	3	7	7	1	1
26	4	7	0	1	1
26	5	1	5	1	1
26	6	7	6	1	1
26	8	7	7	1	1
26	9	7	9	1	1
26	11	7	7	1	1
26	12	1	1	1	1
26	13	7	7	1	1
26	15	1	1	1	1
26	16	1	9	1	1
26	18	1	1	1	1
26	20	1	6	1	1
26	21	1	28	1	1
26	22	7	7	1	1
26	24	7	7	1	1
26	25	7	7	1	1
26	28	7	28	1	1
26	29	7	0	1	1
27	1	1	1	1	1
27	2	9	28	1	1
27	5	9	5	1	1
27	6	9	6	1	1
27	7	7	7	1	1
27	9	9	9	1	1
27	16	9	9	1	1
27	28	9	28	1	1
28	0	28	0	1	1
28	3	28	7	1	1
28	4	28	0	1	1
28	6	28	6	1	1
28	7	28	7	1	1
28	8	28	0	1	1
28	11	28	7	1	1
28	12	28	9	1	1
28	13	28	7	1	1
28	14	28	28	1	1
28	15	28	1	1	1
28	16	28	9	1	1
28	17	28	5	1	1
28	18	28	9	1	1
28	19	28	9	1	1
28	20	28	6	1	1
28	22	28	0	1	1
28	24	28	7	1	1
28	25	28	7	1	1
28	26	28	7	1	1
28	27	28	9	1	1
28	29	28	0	1	1
29	1	0	1	1	1
29	2	0	28	1	1
29	5	0	5	1	1
29	6	0	6	1	1
29	9	0	9	1	1
29	11	0	0	1	1
29	12	0	1	1	1
29	13	0	0	1	1
29	16	0	9	1	1
29	20	0	6	1	1
29	21	0	28	1	1
29	24	0	0	1	1
29	25	0	0	1	1
29	26	0	7	1	1
29	28	0	28	1	1
0	10	0	0	2	1
0	14	0	9	2	1
0	17	0	5	2	1
0	19	0	9	2	1
0	27	0	9	2	1
2	10	28	9	2	1
3	16	7	9	2	1
3	17	7	5	2	1
3	19	7	9	2	1
3	21	7	5	2	1
4	10	0	0	2	1
4	17	0	5	2	1
4	18	0	9	2	1
4	19	0	9	2	1
4	23	0	28	2	1
5	10	5	9	2	1
6	14	6	9	2	1
6	17	6	5	2	1
7	17	7	5	2	1
8	10	0	0	2	1
8	17	0	5	2	1
8	18	0	9	2	1
8	23	0	28	2	1
10	0	0	0	2	1
10	2	9	28	2	1
10	4	0	0	2	1
10	5	9	5	2	1
10	8	0	0	2	1
10	11	7	7	2	1
10	13	7	7	2	1
10	16	9	9	2	1
10	19	9	9	2	1
10	21	9	28	2	1
10	23	9	28	2	1
10	26	7	7	2	1
10	28	9	28	2	1
11	10	7	7	2	1
11	14	7	9	2	1
11	17	7	5	2	1
11	19	7	9	2	1
11	27	7	9	2	1
12	16	9	9	2	1
12	18	9	9	2	1
12	19	9	9	2	1
12	20	9	6	2	1
12	21	9	28	2	1
12	23	9	28	2	1
12	24	7	7	2	1
12	27	9	9	2	1
13	10	7	7	2	1
13	14	7	9	2	1
13	15	7	7	2	1
13	17	7	5	2	1
13	23	7	28	2	1
14	0	9	0	2	1
14	6	9	6	2	1
14	8	9	0	2	1
14	11	9	7	2	1
14	13	9	7	2	1
14	16	9	9	2	1
14	17	5	5	2	1
14	18	9	9	2	1
14	19	9	9	2	1
14	20	9	6	2	1
14	21	28	28	2	1
14	23	28	28	2	1
14	24	9	7	2	1
14	27	9	9	2	1
15	13	7	7	2	1
15	16	9	9	2	1
15	21	9	28	2	1
15	22	7	7	2	1
16	3	9	7	2	1
16	10	9	9	2	1
16	12	9	9	2	1
16	14	9	9	2	1
16	15	9	9	2	1
16	17	9	5	2	1
16	25	9	7	2	1
17	0	5	0	2	1
17	3	5	7	2	1
17	4	5	0	2	1
17	6	5	6	2	1
17	7	5	7	2	1
17	8	5	0	2	1
17	11	5	7	2	1
17	13	5	7	2	1
17	14	5	5	2	1
17	16	5	9	2	1
17	18	5	9	2	1
17	19	5	9	2	1
17	20	5	6	2	1
17	22	5	0	2	1
17	24	5	7	2	1
17	25	5	7	2	1
17	27	5	9	2	1
17	29	5	0	2	1
18	4	9	0	2	1
18	8	9	0	2	1
18	12	9	9	2	1
18	14	9	9	2	1
18	17	9	5	2	1
18	19	9	9	2	1
18	20	9	6	2	1
18	21	9	5	2	1
18	23	9	28	2	1
18	24	7	7	2	1
18	27	9	9	2	1
19	0	9	0	2	1
19	3	9	0	2	1
19	4	9	0	2	1
19	10	9	9	2	1
19	11	9	7	2	1
19	12	9	9	2	1
19	14	9	9	2	1
19	17	9	5	2	1
19	18	9	9	2	1
19	20	9	6	2	1
19	21	9	5	2	1
19	23	9	28	2	1
19	24	9	7	2	1
19	25	9	7	2	1
19	27	9	9	2	1
19	29	9	0	2	1
20	12	6	9	2	1
20	14	6	9	2	1
20	17	6	5	2	1
20	18	6	9	2	1
20	19	6	9	2	1
20	23	6	28	2	1
20	27	6	9	2	1
21	3	5	7	2	1
21	10	28	9	2	1
21	12	28	9	2	1
21	14	28	28	2	1
21	15	28	9	2	1
21	18	28	9	2	1
21	19	28	9	2	1
21	22	5	0	2	1
21	24	5	7	2	1
21	25	5	7	2	1
21	27	28	9	2	1
22	15	7	7	2	1
22	17	0	5	2	1
22	21	7	5	2	1
22	23	7	28	2	1
23	4	28	0	2	1
23	8	28	0	2	1
23	10	28	9	2	1
23	12	28	9	2	1
23	13	28	7	2	1
23	14	28	28	2	1
23	18	28	9	2	1
23	19	28	9	2	1
23	20	28	6	2	1
23	22	28	0	2	1
23	27	28	9	2	1
23	29	28	0	2	1
24	12	7	7	2	1
24	14	7	9	2	1
24	17	7	5	2	1
24	18	7	7	2	1
24	19	7	9	2	1
24	21	7	5	2	1
24	27	7	9	2	1
25	16	7	9	2	1
25	17	7	5	2	1
25	19	7	9	2	1
25	21	7	5	2	1
26	10	7	7	2	1
27	0	9	0	2	1
27	11	9	7	2	1
27	12	9	9	2	1
27	14	9	9	2	1
27	17	9	5	2	1
27	18	9	9	2	1
27	19	9	9	2	1
27	20	9	6	2	1
27	21	9	28	2	1
27	23	9	28	2	1
27	24	9	7	2	1
27	29	9	0	2	1
28	10	28	9	2	1
29	17	0	5	2	1
29	19	0	9	2	1
29	23	0	28	2	1
29	27	0	9	2	1
\ i j k hbar
0	1	0	106.639
0	1	1	85.3115
0	2	0	106.639
0	2	28	85.3115
0	3	0	106.639
0	4	0	106.639
0	5	0	106.639
0	5	5	85.3115
0	6	0	106.639
0	6	6	85.3115
0	7	0	106.639
0	7	7	85.3115
0	8	0	106.639
0	9	0	106.639
0	9	9	85.3115
0	10	0	106.639
0	11	0	106.639
0	11	7	85.3115
0	12	0	106.639
0	12	7	85.3115
0	13	0	106.639
0	14	0	106.639
0	14	9	85.3115
0	16	0	106.639
0	16	9	85.3115
0	17	0	106.639
0	17	5	85.3115
0	19	0	106.639
0	19	9	85.3115
0	20	0	106.639
0	20	6	85.3115
0	21	0	106.639
0	21	28	85.3115
0	22	0	106.639
0	23	0	106.639
0	23	28	85.3115
0	24	0	106.639
0	25	0	106.639
0	26	0	106.639
0	27	0	106.639
0	27	9	85.3115
0	28	0	106.639
0	28	28	85.3115
0	29	0	106.639
1	0	0	106.639
1	0	1	85.3115
1	2	1	85.3115
1	2	28	85.3115
1	3	1	85.3115
1	4	0	106.639
1	4	1	85.3115
1	5	1	85.3115
1	5	5	85.3115
1	6	1	85.3115
1	6	6	85.3115
1	7	1	85.3115
1	7	7	85.3115
1	8	1	85.3115
1	9	1	85.3115
1	9	9	85.3115
1	10	1	85.3115
1	11	1	85.3115
1	11	7	85.3115
1	12	1	85.3115
1	13	1	85.3115
1	15	1	85.3115
1	16	1	85.3115
1	16	9	85.3115
1	18	1	85.3115
1	19	1	85.3115
1	19	9	85.3115
1	20	1	85.3115
1	20	6	85.3115
1	21	1	85.3115
1	21	28	85.3115
1	22	1	85.3115
1	23	1	85.3115
1	23	28	85.3115
1	24	1	85.3115
1	25	1	85.3115
1	26	1	85.3115
1	27	1	85.3115
1	28	1	85.3115
1	28	28	85.3115
1	29	0	106.639
1	29	1	85.3115
2	0	0	106.639
2	0	28	85.3115
2	1	1	85.3115
2	1	28	85.3115
2	3	7	85.3115
2	3	28	85.3115
2	4	0	106.639
2	4	28	85.3115
2	5	5	85.3115
2	6	6	85.3115
2	6	28	85.3115
2	7	7	85.3115
2	7	28	85.3115
2	8	0	106.639
2	8	28	85.3115
2	9	9	85.3115
2	9	28	85.3115
2	10	9	85.3115
2	10	28	85.3115
2	11	7	85.3115
2	11	28	85.3115
2	12	1	85.3115
2	12	28	85.3115
2	13	7	85.3115
2	13	28	85.3115
2	14	28	85.3115
2	15	1	85.3115
2	15	28	85.3115
2	16	9	85.3115
2	16	28	85.3115
2	17	5	85.3115
2	18	9	85.3115
2	18	28	85.3115
2	19	9	85.3115
2	19	28	85.3115
2	20	6	85.3115
2	20	28	85.3115
2	21	28	85.3115
2	22	0	106.639
2	22	28	85.3115
2	23	28	85.3115
2	24	7	85.3115
2	24	28	85.3115
2	25	7	85.3115
2	25	28	85.3115
2	26	7	85.3115
2	26	28	85.3115
2	27	9	85.3115
2	27	28	85.3115
2	28	28	85.3115
2	29	0	106.639
2	29	28	85.3115
3	0	0	106.639
3	1	1	85.3115
3	2	7	85.3115
3	2	28	85.3115
3	4	0	106.639
3	5	5	85.3115
3	5	7	85.3115
3	6	0	106.639
3	6	6	85.3115
3	7	7	85.3115
3	8	0	106.639
3	9	7	85.3115
3	9	9	85.3115
3	11	7	85.3115
3	13	7	85.3115
3	16	7	85.3115
3	16	9	85.3115
3	17	5	85.3115
3	17	7	85.3115
3	19	7	85.3115
3	19	9	85.3115
3	20	0	106.639
3	20	6	85.3115
3	21	5	85.3115
3	21	7	85.3115
3	22	0	106.639
3	24	0	106.639
3	25	7	85.3115
3	26	7	85.3115
3	28	7	85.3115
3	28	28	85.3115
3	29	0	106.639
4	0	0	106.639
4	1	0	106.639
4	1	1	85.3115
4	2	0	106.639
4	2	28	85.3115
4	3	0	106.639
4	5	0	106.639
4	5	5	85.3115
4	6	0	106.639
4	6	6	85.3115
4	7	7	85.3115
4	8	0	106.639
4	9	0	106.639
4	9	9	85.3115
4	10	0	106.639
4	11	0	106.639
4	13	0	106.639
4	15	0	106.639
4	15	1	85.3115
4	16	0	106.639
4	16	9	85.3115
4	17	0	106.639
4	17	5	85.3115
4	18	0	106.639
4	18	9	85.3115
4	19	0	106.639
4	19	9	85.3115
4	20	0	106.639
4	20	6	85.3115
4	21	0	106.639
4	21	28	85.3115
4	22	0	106.639
4	23	0	106.639
4	23	28	85.3115
4	24	0	106.639
4	25	0	106.639
4	25	7	85.3115
4	26	0	106.639
4	26	7	85.3115
4	28	0	106.639
4	28	28	85.3115
4	29	0	106.639
5	0	0	106.639
5	0	5	85.3115
5	1	1	85.3115
5	1	5	85.3115
5	2	5	85.3115
5	3	5	85.3115
5	3	7	85.3115
5	4	0	106.639
5	4	5	85.3115
5	6	5	85.3115
5	6	6	85.3115
5	7	5	85.3115
5	7	7	85.3115
5	8	0	106.639
5	8	5	85.3115
5	9	5	85.3115
5	9	9	85.3115
5	10	5	85.3115
5	10	9	85.3115
5	11	5	85.3115
5	11	7	85.3115
5	12	5	85.3115
5	12	9	85.3115
5	13	5	85.3115
5	13	7	85.3115
5	14	5	85.3115
5	15	1	85.3115
5	15	5	85.3115
5	16	5	85.3115
5	16	9	85.3115
5	17	5	85.3115
5	18	5	85.3115
5	18	9	85.3115
5	19	5	85.3115
5	19	9	85.3115
5	20	5	85.3115
5	20	6	85.3115
5	21	5	85.3115
5	22	0	106.639
5	22	5	85.3115
5	23	5	85.3115
5	23	28	85.3115
5	24	5	85.3115
5	24	7	85.3115
5	25	5	85.3115
5	25	7	85.3115
5	26	5	85.3115
5	26	7	85.3115
5	27	5	85.3115
5	27	9	85.3115
5	28	5	85.3115
5	28	28	85.3115
5	29	0	106.639
5	29	5	85.3115
6	0	0	106.639
6	0	6	85.3115
6	1	1	85.3115
6	1	6	85.3115
6	2	6	85.3115
6	2	28	85.3115
6	3	0	106.639
6	3	6	85.3115
6	4	0	106.639
6	4	6	85.3115
6	5	5	85.3115
6	5	6	85.3115
6	7	6	85.3115
6	7	7	85.3115
6	8	0	106.639
6	8	6	85.3115
6	9	6	85.3115
6	9	9	85.3115
6	10	6	85.3115
6	11	6	85.3115
6	11	7	85.3115
6	12	1	85.3115
6	12	6	85.3115
6	13	6	85.3115
6	13	7	85.3115
6	14	6	85.3115
6	14	9	85.3115
6	15	1	85.3115
6	15	6	85.3115
6	16	6	85.3115
6	16	9	85.3115
6	17	5	85.3115
6	17	6	85.3115
6	18	6	85.3115
6	18	9	85.3115
6	19	6	85.3115
6	19	9	85.3115
6	20	6	85.3115
6	21	6	85.3115
6	21	28	85.3115
6	22	0	106.639
6	22	6	85.3115
6	23	6	85.3115
6	23	28	85.3115
6	24	6	85.3115
6	24	7	85.3115
6	25	6	85.3115
6	25	7	85.3115
6	26	6	85.3115
6	26	7	85.3115
6	27	6	85.3115
6	27	9	85.3115
6	28	6	85.3115
6	28	28	85.3115
6	29	0	106.639
6	29	6	85.3115
7	0	0	106.639
7	0	7	85.3115
7	1	1	85.3115
7	1	7	85.3115
7	2	7	85.3115
7	2	28	85.3115
7	3	7	85.3115
7	4	7	85.3115
7	5	5	85.3115
7	5	7	85.3115
7	6	6	85.3115
7	6	7	85.3115
7	8	0	106.639
7	8	7	85.3115
7	9	7	85.3115
7	9	9	85.3115
7	10	7	85.3115
7	11	7	85.3115
7	12	7	85.3115
7	13	7	85.3115
7	15	7	85.3115
7	16	7	85.3115
7	16	9	85.3115
7	17	5	85.3115
7	17	7	85.3115
7	18	7	85.3115
7	19	7	85.3115
7	19	9	85.3115
7	20	6	85.3115
7	20	7	85.3115
7	21	7	85.3115
7	21	28	85.3115
7	22	7	85.3115
7	23	7	85.3115
7	23	28	85.3115
7	24	7	85.3115
7	25	7	85.3115
7	26	7	85.3115
7	27	7	85.3115
7	28	7	85.3115
7	28	28	85.3115
7	29	0	106.639
7	29	7	85.3115
8	0	0	106.639
8	1	1	85.3115
8	2	0	106.639
8	2	28	85.3115
8	3	0	106.639
8	4	0	106.639
8	5	0	106.639
8	5	5	85.3115
8	6	0	106.639
8	6	6	85.3115
8	7	0	106.639
8	7	7	85.3115
8	9	0	106.639
8	9	9	85.3115
8	10	0	106.639
8	11	7	85.3115
8	12	0	106.639
8	12	1	85.3115
8	13	0	106.639
8	16	0	106.639
8	16	9	85.3115
8	17	0	106.639
8	17	5	85.3115
8	18	0	106.639
8	18	9	85.3115
8	20	0	106.639
8	20	6	85.3115
8	21	0	106.639
8	21	28	85.3115
8	22	0	106.639
8	23	0	106.639
8	23	28	85.3115
8	24	0	106.639
8	25	7	85.3115
8	26	7	85.3115
8	28	0	106.639
8	28	28	85.3115
8	29	0	106.639
9	0	0	106.639
9	0	9	85.3115
9	1	1	85.3115
9	1	9	85.3115
9	2	9	85.3115
9	2	28	85.3115
9	3	7	85.3115
9	3	9	85.3115
9	4	0	106.639
9	4	9	85.3115
9	5	5	85.3115
9	5	9	85.3115
9	6	6	85.3115
9	6	9	85.3115
9	7	7	85.3115
9	7	9	85.3115
9	8	0	106.639
9	8	9	85.3115
9	10	9	85.3115
9	11	7	85.3115
9	11	9	85.3115
9	12	9	85.3115
9	13	7	85.3115
9	13	9	85.3115
9	14	9	85.3115
9	15	1	85.3115
9	15	9	85.3115
9	16	9	85.3115
9	17	5	85.3115
9	17	9	85.3115
9	18	9	85.3115
9	19	9	85.3115
9	20	6	85.3115
9	20	9	85.3115
9	21	9	85.3115
9	21	28	85.3115
9	22	0	106.639
9	22	9	85.3115
9	23	9	85.3115
9	23	28	85.3115
9	24	7	85.3115
9	24	9	85.3115
9	25	7	85.3115
9	25	9	85.3115
9	26	7	85.3115
9	26	9	85.3115
9	27	9	85.3115
9	28	9	85.3115
9	28	28	85.3115
9	29	0	106.639
9	29	9	85.3115
10	0	0	106.639
10	1	1	85.3115
10	2	9	85.3115
10	2	28	85.3115
10	4	0	106.639
10	5	5	85.3115
10	5	9	85.3115
10	6	6	85.3115
10	7	7	85.3115
10	8	0	106.639
10	9	9	85.3115
10	11	7	85.3115
10	13	7	85.3115
10	16	9	85.3115
10	19	9	85.3115
10	20	6	85.3115
10	21	9	85.3115
10	21	28	85.3115
10	23	9	85.3115
10	23	28	85.3115
10	26	7	85.3115
10	28	9	85.3115
10	28	28	85.3115
11	0	0	106.639
11	0	7	85.3115
11	1	1	85.3115
11	1	7	85.3115
11	2	7	85.3115
11	2	28	85.3115
11	3	7	85.3115
11	4	0	106.639
11	5	5	85.3115
11	5	7	85.3115
11	6	6	85.3115
11	6	7	85.3115
11	7	7	85.3115
11	8	7	85.3115
11	9	7	85.3115
11	9	9	85.3115
11	10	7	85.3115
11	12	7	85.3115
11	13	7	85.3115
11	14	7	85.3115
11	14	9	85.3115
11	15	7	85.3115
11	16	7	85.3115
11	16	9	85.3115
11	17	5	85.3115
11	17	7	85.3115
11	18	1	85.3115
11	18	7	85.3115
11	19	7	85.3115
11	19	9	85.3115
11	20	6	85.3115
11	20	7	85.3115
11	21	7	85.3115
11	21	28	85.3115
11	22	7	85.3115
11	23	7	85.3115
11	23	28	85.3115
11	24	7	85.3115
11	25	7	85.3115
11	26	7	85.3115
11	27	7	85.3115
11	27	9	85.3115
11	28	7	85.3115
11	28	28	85.3115
11	29	0	106.639
12	0	0	106.639
12	0	7	85.3115
12	1	1	85.3115
12	2	1	85.3115
12	2	28	85.3115
12	5	5	85.3115
12	5	9	85.3115
12	6	1	85.3115
12	6	6	85.3115
12	7	7	85.3115
12	8	0	106.639
12	8	1	85.3115
12	9	9	85.3115
12	11	7	85.3115
12	15	1	85.3115
12	16	9	85.3115
12	18	9	85.3115
12	19	9	85.3115
12	20	6	85.3115
12	20	9	85.3115
12	21	9	85.3115
12	21	28	85.3115
12	23	9	85.3115
12	23	28	85.3115
12	24	7	85.3115
12	25	1	85.3115
12	26	1	85.3115
12	27	9	85.3115
12	28	9	85.3115
12	28	28	85.3115
12	29	0	106.639
12	29	1	85.3115
13	0	0	106.639
13	1	1	85.3115
13	2	7	85.3115
13	2	28	85.3115
13	3	7	85.3115
13	4	0	106.639
13	5	5	85.3115
13	5	7	85.3115
13	6	6	85.3115
13	6	7	85.3115
13	7	7	85.3115
13	8	0	106.639
13	9	7	85.3115
13	9	9	85.3115
13	10	7	85.3115
13	11	7	85.3115
13	14	7	85.3115
13	14	9	85.3115
13	15	7	85.3115
13	16	7	85.3115
13	16	9	85.3115
13	17	5	85.3115
13	17	7	85.3115
13	20	6	85.3115
13	20	7	85.3115
13	22	7	85.3115
13	23	7	85.3115
13	23	28	85.3115
13	24	7	85.3115
13	25	7	85.3115
13	26	7	85.3115
13	28	7	85.3115
13	28	28	85.3115
13	29	0	106.639
14	0	0	106.639
14	0	9	85.3115
14	2	28	85.3115
14	5	5	85.3115
14	6	6	85.3115
14	6	9	85.3115
14	8	0	106.639
14	8	9	85.3115
14	9	9	85.3115
14	11	7	85.3115
14	11	9	85.3115
14	13	7	85.3115
14	13	9	85.3115
14	16	9	85.3115
14	17	5	85.3115
14	18	9	85.3115
14	19	9	85.3115
14	20	6	85.3115
14	20	9	85.3115
14	21	28	85.3115
14	23	28	85.3115
14	24	7	85.3115
14	24	9	85.3115
14	27	9	85.3115
14	28	28	85.3115
15	1	1	85.3115
15	2	1	85.3115
15	2	28	85.3115
15	4	0	106.639
15	4	1	85.3115
15	5	1	85.3115
15	5	5	85.3115
15	6	1	85.3115
15	6	6	85.3115
15	7	7	85.3115
15	9	1	85.3115
15	9	9	85.3115
15	11	7	85.3115
15	12	1	85.3115
15	13	7	85.3115
15	16	9	85.3115
15	21	9	85.3115
15	21	28	85.3115
15	22	7	85.3115
15	25	1	85.3115
15	26	1	85.3115
15	28	1	85.3115
15	28	28	85.3115
16	0	0	106.639
16	0	9	85.3115
16	1	1	85.3115
16	1	9	85.3115
16	2	9	85.3115
16	2	28	85.3115
16	3	7	85.3115
16	3	9	85.3115
16	4	0	106.639
16	4	9	85.3115
16	5	5	85.3115
16	5	9	85.3115
16	6	6	85.3115
16	6	9	85.3115
16	7	7	85.3115
16	7	9	85.3115
16	8	0	106.639
16	8	9	85.3115
16	9	9	85.3115
16	10	9	85.3115
16	11	7	85.3115
16	11	9	85.3115
16	12	9	85.3115
16	13	7	85.3115
16	13	9	85.3115
16	14	9	85.3115
16	15	9	85.3115
16	17	5	85.3115
16	17	9	85.3115
16	18	9	85.3115
16	19	9	85.3115
16	20	6	85.3115
16	20	9	85.3115
16	21	9	85.3115
16	21	28	85.3115
16	22	0	106.639
16	22	9	85.3115
16	23	9	85.3115
16	23	28	85.3115
16	24	7	85.3115
16	24	9	85.3115
16	25	7	85.3115
16	25	9	85.3115
16	26	1	85.3115
16	26	9	85.3115
16	27	9	85.3115
16	28	9	85.3115
16	28	28	85.3115
16	29	0	106.639
16	29	9	85.3115
17	0	0	106.639
17	0	5	85.3115
17	2	5	85.3115
17	2	28	85.3115
17	3	5	85.3115
17	3	7	85.3115
17	4	0	106.639
17	4	5	85.3115
17	5	5	85.3115
17	6	5	85.3115
17	6	6	85.3115
17	7	5	85.3115
17	7	7	85.3115
17	8	0	106.639
17	8	5	85.3115
17	9	5	85.3115
17	9	9	85.3115
17	11	5	85.3115
17	11	7	85.3115
17	13	5	85.3115
17	13	7	85.3115
17	14	5	85.3115
17	16	5	85.3115
17	16	9	85.3115
17	18	5	85.3115
17	18	9	85.3115
17	19	5	85.3115
17	19	9	85.3115
17	20	5	85.3115
17	20	6	85.3115
17	21	5	85.3115
17	22	0	106.639
17	22	5	85.3115
17	23	5	85.3115
17	23	28	85.3115
17	24	5	85.3115
17	24	7	85.3115
17	25	5	85.3115
17	25	7	85.3115
17	27	5	85.3115
17	27	9	85.3115
17	28	5	85.3115
17	28	28	85.3115
17	29	0	106.639
17	29	5	85.3115
18	1	1	85.3115
18	2	9	85.3115
18	2	28	85.3115
18	4	0	106.639
18	4	9	85.3115
18	5	5	85.3115
18	5	9	85.3115
18	6	6	85.3115
18	6	9	85.3115
18	7	7	85.3115
18	8	0	106.639
18	8	9	85.3115
18	9	9	85.3115
18	11	1	85.3115
18	11	7	85.3115
18	12	9	85.3115
18	14	9	85.3115
18	16	9	85.3115
18	17	5	85.3115
18	17	9	85.3115
18	19	9	85.3115
18	20	6	85.3115
18	20	9	85.3115
18	21	5	85.3115
18	21	9	85.3115
18	23	9	85.3115
18	23	28	85.3115
18	24	7	85.3115
18	26	1	85.3115
18	27	9	85.3115
18	28	9	85.3115
18	28	28	85.3115
19	0	0	106.639
19	0	9	85.3115
19	1	1	85.3115
19	1	9	85.3115
19	2	9	85.3115
19	2	28	85.3115
19	3	0	106.639
19	3	9	85.3115
19	4	0	106.639
19	4	9	85.3115
19	5	5	85.3115
19	5	9	85.3115
19	6	6	85.3115
19	6	9	85.3115
19	7	7	85.3115
19	7	9	85.3115
19	9	9	85.3115
19	10	9	85.3115
19	11	7	85.3115
19	11	9	85.3115
19	12	9	85.3115
19	14	9	85.3115
19	16	9	85.3115
19	17	5	85.3115
19	17	9	85.3115
19	18	9	85.3115
19	20	6	85.3115
19	20	9	85.3115
19	21	5	85.3115
19	21	9	85.3115
19	23	9	85.3115
19	23	28	85.3115
19	24	7	85.3115
19	24	9	85.3115
19	25	7	85.3115
19	25	9	85.3115
19	27	9	85.3115
19	28	9	85.3115
19	28	28	85.3115
19	29	0	106.639
19	29	9	85.3115
20	0	0	106.639
20	0	6	85.3115
20	1	1	85.3115
20	1	6	85.3115
20	2	6	85.3115
20	2	28	85.3115
20	3	0	106.639
20	3	6	85.3115
20	4	0	106.639
20	4	6	85.3115
20	5	5	85.3115
20	5	6	85.3115
20	6	6	85.3115
20	7	6	85.3115
20	7	7	85.3115
20	8	0	106.639
20	8	6	85.3115
20	9	6	85.3115
20	9	9	85.3115
20	10	6	85.3115
20	11	6	85.3115
20	11	7	85.3115
20	12	6	85.3115
20	12	9	85.3115
20	13	6	85.3115
20	13	7	85.3115
20	14	6	85.3115
20	14	9	85.3115
20	16	6	85.3115
20	16	9	85.3115
20	17	5	85.3115
20	17	6	85.3115
20	18	6	85.3115
20	18	9	85.3115
20	19	6	85.3115
20	19	9	85.3115
20	21	6	85.3115
20	21	28	85.3115
20	22	0	106.639
20	22	6	85.3115
20	23	6	85.3115
20	23	28	85.3115
20	24	6	85.3115
20	24	7	85.3115
20	25	6	85.3115
20	25	7	85.3115
20	26	1	85.3115
20	26	6	85.3115
20	27	6	85.3115
20	27	9	85.3115
20	28	6	85.3115
20	28	28	85.3115
20	29	0	106.639
20	29	6	85.3115
21	0	0	106.639
21	0	28	85.3115
21	1	1	85.3115
21	1	28	85.3115
21	2	28	85.3115
21	3	5	85.3115
21	3	7	85.3115
21	4	0	106.639
21	4	28	85.3115
21	5	5	85.3115
21	6	6	85.3115
21	6	28	85.3115
21	7	7	85.3115
21	7	28	85.3115
21	8	0	106.639
21	8	28	85.3115
21	9	9	85.3115
21	9	28	85.3115
21	10	9	85.3115
21	10	28	85.3115
21	11	7	85.3115
21	11	28	85.3115
21	12	9	85.3115
21	12	28	85.3115
21	14	28	85.3115
21	15	9	85.3115
21	15	28	85.3115
21	16	9	85.3115
21	16	28	85.3115
21	17	5	85.3115
21	18	9	85.3115
21	18	28	85.3115
21	19	9	85.3115
21	19	28	85.3115
21	20	6	85.3115
21	20	28	85.3115
21	22	0	106.639
21	22	5	85.3115
21	23	28	85.3115
21	24	5	85.3115
21	24	7	85.3115
21	25	5	85.3115
21	25	7	85.3115
21	26	1	85.3115
21	26	28	85.3115
21	27	9	85.3115
21	27	28	85.3115
21	28	28	85.3115
21	29	0	106.639
21	29	28	85.3115
22	0	0	106.639
22	1	1	85.3115
22	2	0	106.639
22	2	28	85.3115
22	3	0	106.639
22	4	0	106.639
22	5	0	106.639
22	5	5	85.3115
22	6	0	106.639
22	6	6	85.3115
22	7	7	85.3115
22	8	0	106.639
22	9	0	106.639
22	9	9	85.3115
22	11	7	85.3115
22	13	7	85.3115
22	15	7	85.3115
22	16	0	106.639
22	16	9	85.3115
22	17	0	106.639
22	17	5	85.3115
22	20	0	106.639
22	20	6	85.3115
22	21	5	85.3115
22	21	7	85.3115
22	23	7	85.3115
22	23	28	85.3115
22	24	0	106.639
22	25	7	85.3115
22	26	7	85.3115
22	28	0	106.639
22	28	28	85.3115
22	29	0	106.639
23	0	0	106.639
23	0	28	85.3115
23	1	1	85.3115
23	1	28	85.3115
23	2	28	85.3115
23	4	0	106.639
23	4	28	85.3115
23	5	5	85.3115
23	5	28	85.3115
23	6	6	85.3115
23	6	28	85.3115
23	7	7	85.3115
23	7	28	85.3115
23	8	0	106.639
23	8	28	85.3115
23	9	9	85.3115
23	9	28	85.3115
23	10	9	85.3115
23	10	28	85.3115
23	11	7	85.3115
23	11	28	85.3115
23	12	9	85.3115
23	12	28	85.3115
23	13	7	85.3115
23	13	28	85.3115
23	14	28	85.3115
23	16	9	85.3115
23	16	28	85.3115
23	17	5	85.3115
23	17	28	85.3115
23	18	9	85.3115
23	18	28	85.3115
23	19	9	85.3115
23	19	28	85.3115
23	20	6	85.3115
23	20	28	85.3115
23	21	28	85.3115
23	22	0	106.639
23	22	28	85.3115
23	27	9	85.3115
23	27	28	85.3115
23	28	28	85.3115
23	29	0	106.639
23	29	28	85.3115
24	0	0	106.639
24	1	1	85.3115
24	2	7	85.3115
24	2	28	85.3115
24	3	0	106.639
24	4	0	106.639
24	5	5	85.3115
24	5	7	85.3115
24	6	6	85.3115
24	6	7	85.3115
24	7	7	85.3115
24	8	0	106.639
24	9	7	85.3115
24	9	9	85.3115
24	11	7	85.3115
24	12	7	85.3115
24	13	7	85.3115
24	14	7	85.3115
24	14	9	85.3115
24	16	7	85.3115
24	16	9	85.3115
24	17	5	85.3115
24	17	7	85.3115
24	18	7	85.3115
24	19	7	85.3115
24	19	9	85.3115
24	20	6	85.3115
24	20	7	85.3115
24	21	5	85.3115
24	21	7	85.3115
24	22	0	106.639
24	25	7	85.3115
24	26	7	85.3115
24	27	7	85.3115
24	27	9	85.3115
24	28	7	85.3115
24	28	28	85.3115
24	29	0	106.639
25	0	0	106.639
25	1	1	85.3115
25	2	7	85.3115
25	2	28	85.3115
25	3	7	85.3115
25	4	0	106.639
25	4	7	85.3115
25	5	5	85.3115
25	5	7	85.3115
25	6	6	85.3115
25	6	7	85.3115
25	7	7	85.3115
25	8	7	85.3115
25	9	7	85.3115
25	9	9	85.3115
25	11	7	85.3115
25	12	1	85.3115
25	13	7	85.3115
25	15	1	85.3115
25	16	7	85.3115
25	16	9	85.3115
25	17	5	85.3115
25	17	7	85.3115
25	19	7	85.3115
25	19	9	85.3115
25	20	6	85.3115
25	20	7	85.3115
25	21	5	85.3115
25	21	7	85.3115
25	22	7	85.3115
25	24	7	85.3115
25	26	7	85.3115
25	28	7	85.3115
25	28	28	85.3115
25	29	0	106.639
26	0	0	106.639
26	1	1	85.3115
26	2	7	85.3115
26	2	28	85.3115
26	3	7	85.3115
26	4	0	106.639
26	4	7	85.3115
26	5	1	85.3115
26	5	5	85.3115
26	6	6	85.3115
26	6	7	85.3115
26	7	7	85.3115
26	8	7	85.3115
26	9	7	85.3115
26	9	9	85.3115
26	10	7	85.3115
26	11	7	85.3115
26	12	1	85.3115
26	13	7	85.3115
26	15	1	85.3115
26	16	1	85.3115
26	16	9	85.3115
26	18	1	85.3115
26	20	1	85.3115
26	20	6	85.3115
26	21	1	85.3115
26	21	28	85.3115
26	22	7	85.3115
26	24	7	85.3115
26	25	7	85.3115
26	28	7	85.3115
26	28	28	85.3115
26	29	0	106.639
26	29	7	85.3115
27	0	0	106.639
27	0	9	85.3115
27	1	1	85.3115
27	2	9	85.3115
27	2	28	85.3115
27	5	5	85.3115
27	5	9	85.3115
27	6	6	85.3115
27	6	9	85.3115
27	7	7	85.3115
27	9	9	85.3115
27	11	7	85.3115
27	11	9	85.3115
27	12	9	85.3115
27	14	9	85.3115
27	16	9	85.3115
27	17	5	85.3115
27	17	9	85.3115
27	18	9	85.3115
27	19	9	85.3115
27	20	6	85.3115
27	20	9	85.3115
27	21	9	85.3115
27	21	28	85.3115
27	23	9	85.3115
27	23	28	85.3115
27	24	7	85.3115
27	24	9	85.3115
27	28	9	85.3115
27	28	28	85.3115
27	29	0	106.639
27	29	9	85.3115
28	0	0	106.639
28	0	28	85.3115
28	1	1	85.3115
28	1	28	85.3115
28	2	28	85.3115
28	3	7	85.3115
28	3	28	85.3115
28	4	0	106.639
28	4	28	85.3115
28	5	5	85.3115
28	5	28	85.3115
28	6	6	85.3115
28	6	28	85.3115
28	7	7	85.3115
28	7	28	85.3115
28	8	0	106.639
28	8	28	85.3115
28	9	9	85.3115
28	9	28	85.3115
28	10	9	85.3115
28	10	28	85.3115
28	11	7	85.3115
28	11	28	85.3115
28	12	9	85.3115
28	12	28	85.3115
28	13	7	85.3115
28	13	28	85.3115
28	14	28	85.3115
28	15	1	85.3115
28	15	28	85.3115
28	16	9	85.3115
28	16	28	85.3115
28	17	5	85.3115
28	17	28	85.3115
28	18	9	85.3115
28	18	28	85.3115
28	19	9	85.3115
28	19	28	85.3115
28	20	6	85.3115
28	20	28	85.3115
28	21	28	85.3115
28	22	0	106.639
28	22	28	85.3115
28	23	28	85.3115
28	24	7	85.3115
28	24	28	85.3115
28	25	7	85.3115
28	25	28	85.3115
28	26	7	85.3115
28	26	28	85.3115
28	27	9	85.3115
28	27	28	85.3115
28	29	0	106.639
28	29	28	85.3115
29	0	0	106.639
29	1	0	106.639
29	1	1	85.3115
29	2	0	106.639
29	2	28	85.3115
29	3	0	106.639
29	4	0	106.639
29	5	0	106.639
29	5	5	85.3115
29	6	0	106.639
29	6	6	85.3115
29	7	0	106.639
29	7	7	85.3115
29	8	0	106.639
29	9	0	106.639
29	9	9	85.3115
29	11	0	106.639
29	12	0	106.639
29	12	1	85.3115
29	13	0	106.639
29	16	0	106.639
29	16	9	85.3115
29	17	0	106.639
29	17	5	85.3115
29	19	0	106.639
29	19	9	85.3115
29	20	0	106.639
29	20	6	85.3115
29	21	0	106.639
29	21	28	85.3115
29	22	0	106.639
29	23	0	106.639
29	23	28	85.3115
29	24	0	106.639
29	25	0	106.639
29	26	0	106.639
29	26	7	85.3115
29	27	0	106.639
29	27	9	85.3115
29	28	0	106.639
29	28	28	85.3115

